Limits and challenges of the detection of cluster-scale diffuse radio emission at high redshift: The Massive and Distant Clusters of WISE Survey (MaDCoWS) in LoTSS-DR2

Diffuse radio emission in galaxy clusters is a tracer of ultra-relativistic particles and $\mu$G-level magnetic fields, and is thought to be triggered by cluster merger events. In the distant Universe (i.e. $z>0.6$), such sources have been observed only in a handful of systems, and their study is important to understand the evolution of large-scale magnetic fields over the cosmic time. Previous studies of nine {\it Planck} clusters up to $z\sim0.9$ suggest a fast amplification of cluster-scale magnetic fields, at least up to half of the current Universe's age, and steep spectrum cluster scale emission, in line with particle re-acceleration due to turbulence. In this paper, we investigate the presence of diffuse radio emission in a larger sample of galaxy clusters reaching even higher redshifts (i.e. $z\gtrsim1$). We selected clusters from the Massive and Distant Clusters of {\it WISE} Survey (MaDCoWS) with richness $\lambda_{15}>40$ covering the area of the second data release of the LOFAR Two-Meter Sky Survey (LoTSS-DR2) at 144 MHz. These selected clusters are in the redshift range $0.78-1.53$ (with a median value of 1.05). We detect the possible presence of diffuse radio emission, with the largest linear sizes of $350-500$ kpc, in 5 out of the 56 clusters in our sample. If this diffuse radio emission is due to a radio halo, these radio sources lie on or above the scatter of the $P_\nu-M_{500}$ radio halo correlations (at 150 MHz and 1.4 GHz) found at $z<0.6$, depending on the mass assumed. We also find that these radio sources are at the limit of the detection by LoTSS, and therefore deeper observations will be important for future studies.

==> notes.txt <==
\begin{comment}
Although the connection between cluster mergers and large-scale diffuse radio emission is now well established \citep[e.g.,][]{cassano+13,degasperin+14,cuciti+21a}, the exact mechanisms of particle (re-)acceleration and magnetic field amplification are still under question. The non-thermal emission in radio relics is thought to be produced by Fermi-I processes on particles, either from the thermal pool and/or from pre-existing plasma, at the shock location  \citep[e.g.][]{rottgering+97,ensslin+98,vanweeren+10,pearce+17,hoang+18,digennaro+18,vanweeren+17a,kang+17,zuhone+21}.
%: particles, either from the thermal pool and/or from pre-existing plasma, are scattered back and forward the shock, gaining energy until they become ultra-relativistic. 
%This process is known as {\it diffusive shock acceleration} mechanism \citep{drury83,blandford+eichler87}. It is worth to note that, for the typical low Mach number associated with merger shocks (i.e. $\mathcal{M}\lesssim3$), this mechanism is not highly efficient. Numerical simulations have shown, however, that the presence of pre-existing plasma (such as those in the tails of radio galaxies) could generate radio relics even in these conditions \citep{kang+17,zuhone+21}.
%The shock wave is also thought to be responsible for compression, and therefore amplification, and alignment of the magnetic fields along the relic surface. As a consequence, radio relics result to be polarised up to $\sim60\%$ \citep[][]{ensslin+98,vanweeren+10,digennaro+21b}. 
In line with the Fermi-I particle acceleration mechanisms, the shock propagation is also thought to affect the cluster magnetic fields, with compression, and therefore amplification, and alignment of magnetic fields along the source surface after the passage of a merger shock. This has been observed through polarisation emission, with relics found to be highly polarised \citep[up to 60\%;][]{ensslin+98,vanweeren+10,stuardi+19,digennaro+21b}
\end{comment}


%amplification mechanisms, and origin, of magnetic fields. Radio relics are observed to be polarised up to $\sim60\%$ \citep[][]{ensslin+98,vanweeren+10,digennaro+21b}, in line with the scenario of compression, and therefore amplification, and alignment of magnetic fields along the source surface after the passage of a merger shock. However, numerical simulations have shown that the amount of amplification given by the shock compression may be too small, given the low Mach number associated with merger shocks \citep{iapichino+bruggen12,donnert+17}. Similarly, merger-turbulence associated with radio halos is thought to trigger small-scale dynamo, which amplifies magnetic fields to the measured levels only after several eddies turnover times, i.e. several Gyr \citep{beresnyak+miniati16}. 
%At the same time, it remains unclear where the magnetic fields in clusters come from \citep{subramanian+06}:
%``Seeds'' of magnetic fields could be generated during the inflationary phase of the Universe (i.e. {\it primordial} origin), or they could be injected by galactic winds, active galactic nuclei (AGN), and/or starbursts (i.e. {\it astrophysical} origin). Tracking the evolution of cluster magnetic fields over cosmic time could help to disentangle these two possible scenario. In this light, building large sample of high-redshift galaxy clusters where to investigate the presence of diffuse radio emission is crucial. 


%A way to estimate cluster magnetic fields is via Faraday Rotation technique. Here, the polarised light is observed to change its polarisation angle while passing through the magnetised plasma according to $\Delta\chi=\lambda^2{\rm RM}$, with $\lambda$ the observing wavelength and RM the Rotation Measure. This latter value depends the amount of magnetised plasma crossed times the magnetic field level on the line of sight, i.e. ${\rm RM}\propto\int n_e B_\parallel dl$. However, this technique can only be directly applied on polarised sources, i.e. radio relics or radio galaxies \citep[e.g.][]{stuardi+19,digennaro+21b}. Radio halos are observed to be unpolarised, but indirect measurements of magnetic fields via Faraday Rotation can be obtained in a statistic way on the embedded/background polarised sources \citep{bonafede+10}. Although this procedure has been used in the past on nearby clusters, the possibility to have an embedded/background polarised sources in the angular volume of distant clusters is low. 
%%In the local Universe ($z\lesssim0.4$), Faraday Rotation, inverse Compton (IC) limits and equipartition arguments set the magnetic field level in clusters at 0.1--few $\mu$Gauss \citep{govoni+feretti04}.
%Recently, \cite{digennaro+21a} has performed a statistical study of a sample of distant ($z\geq0.6$) galaxy clusters selected from the second Planck Sunyaev-Zel'dovich (SZ) catalog \citep[PSZ2;][]{planckcoll16} using the LOFAR Two-Metre Sky Survey \citep[LoTSS;][]{shimwell+17,shimwell+19} in the 120--168 MHz frequency band to investigate the occurrence of diffuse radio emission when the Universe was only half of its age. By observing nine radio halos over the 19 galaxy clusters in the sample, and deriving similar radio luminosities as the low-$z$ counterparts in the same mass range (i.e. $M_{\rm SZ,500}=5-8\times10^{14}~{\rm M}_\odot$), the authors found averaged magnetic field levels of a few $\mu$Gauss. This value is similar to those measured in the local Universe ($z\lesssim0.4$), using Faraday Rotation, inverse Compton (IC) limits and/or equipartition arguments \citep{govoni+feretti04}. Moreover, a follow-up study with the upgraded GMRT in the 250--500 MHz and 550--900 MHz frequency band showed that distant clusters with $M_{\rm SZ,500}<6\times10^{14}~{\rm M}_\odot$ have steep-spectra radio halos \citep{digennaro+21c}, as predicted by theoretical studies \citep{cassano+19}.

%The shock wave is also thought to be responsible for compression, and therefore amplification, and alignment of the magnetic fields along the relic surface. As a consequence, radio relics result to be polarised .

